Formal Verification of Obstacle Avoidance and Navigation of Ground Robots

The safety of mobile robots in dynamic environments is predicated on making sure that they do not collide with obstacles. In support of such safety arguments, we analyze and formally verify a series of increasingly powerful safety properties of controllers for avoiding both stationary and moving obstacles: (i) static safety, which ensures that no collisions can happen with stationary obstacles, (ii) passive safety, which ensures that no collisions can happen with stationary or moving obstacles while the robot moves, (iii) the stronger passive friendly safety in which the robot further maintains sufficient maneuvering distance for obstacles to avoid collision as well, and (iv) passive orientation safety, which allows for imperfect sensor coverage of the robot, i. e., the robot is aware that not everything in its environment will be visible. We complement these provably correct safety properties with liveness properties: we prove that provably safe motion is flexible enough to let the robot still navigate waypoints and pass intersections. We use hybrid system models and theorem proving techniques that describe and formally verify the robot's discrete control decisions along with its continuous, physical motion. Moreover, we formally prove that safety can still be guaranteed despite sensor uncertainty and actuator perturbation, and when control choices for more aggressive maneuvers are introduced. Our verification results are generic in the sense that they are not limited to the particular choices of one specific control algorithm but identify conditions that make them simultaneously apply to a broad class of control algorithms.

==> fig/data/1_static/maxvdist.dat <==
1. 1.3159802261844753
1.05 1.3508618140476738
1.1 1.3849242420829455
1.15 1.4182226453817655
1.2 1.4508062419270822
1.25 1.4827191845893466
1.3 1.5140012439229915
1.35 1.5446884257229163
1.4 1.5748134276744967
1.45 1.604406059897229
1.5 1.6334935865198896
1.55 1.66210101867061
1.6 1.6902513789968159
1.65 1.7179658996471094
1.7000000000000002 1.7452642129935374
1.75 1.7721645226849054
1.8 1.7986837578584463
1.85 1.8248376560677824
1.9 1.8506409215317026
1.9500000000000002 1.8761072849553455
2. 1.9012496125855314
2.05 1.9260799615627868
2.1 1.9506096659279915
2.1500000000000004 1.9748493921246435
2.2 1.9988091861815358
2.25 2.0224985276791125
2.3 2.0459263733874935
2.35 2.0691011963483863
2.4000000000000004 2.0920310216782974
2.45 2.1147234590350106
2.5 2.1371857333227218
2.55 2.1594247082423417
2.6 2.1814469114564754
2.6500000000000004 2.20325856305046
2.7 2.2248655900082244
2.75 2.246273643528808
2.8 2.2674881217186984
2.85 2.2885141830509275
2.9000000000000004 2.309356760631352
2.95 2.3300205760445736
3. 2.3505101509685695
3.0500000000000003 2.370829829391298
3.1 2.390983750242279
3.15 2.410975914278729
3.2 2.43081015490393
3.25 2.4504901564612704
3.3000000000000003 2.4700194622243274
3.35 2.4894014839371046
3.4000000000000004 2.508639499708298
3.45 2.527736676287466
3.5 2.5466960535732097
3.5500000000000003 2.565520587052368
3.6 2.5842131062939107
3.6500000000000004 2.602776350347916
3.7 2.6212129648375555
3.75 2.639525506360545
3.8000000000000003 2.6577164466275356
3.85 2.675788176356402
3.9000000000000004 2.6937430089397987
3.95 2.7115831839019098
4. 2.7293108756086064
4.050000000000001 2.746928175509574
4.1 2.76443712472185
4.15 2.7818396901979123
4.2 2.799137802864845
4.25 2.8163333212787136
4.300000000000001 2.8334280353949013
4.35 2.8504237034017756
4.4 2.8673220316824395
4.45 2.884124667708791
4.5 2.9008332227228815
4.550000000000001 2.917449258726378
4.6 2.9339742927568415
4.65 2.9504098098849787
4.7 2.9667572462586493
4.75 2.9830180033453875
4.800000000000001 2.999193444690924
4.85 3.0152849046476415
4.9 3.0312936672919193
4.95 3.047220996371243
5. 3.063068134229742

==> fig/data/1_static/maxvep.dat <==
0. 1.581138835030275
0.05 1.4827191845893466
0.1 1.3874507866387542
0.15000000000000002 1.2953056134955643
0.2 1.20623784149086
0.25 1.1201851757839223
0.30000000000000004 1.0370705557540327
0.35000000000000003 0.9568041537399788
0.4 0.8792855635733642
0.45 0.804406055666275
0.5 0.7320508086778612
0.55 0.6621010195890542
0.6000000000000001 0.5944358449156438
0.65 0.5289341158171881
0.7000000000000001 0.4654758143511526
0.75 0.40394327646597705
0.8 0.34422221286488985
0.8500000000000001 0.2862024098420547
0.9 0.22977831301844387
0.9500000000000001 0.17484939212464282
1. 0.1213203464436075

==> fig/data/1_static/safedist.dat <==
0. 0.0025000000000000005
0.05 0.00875
0.1 0.0175
0.15000000000000002 0.028750000000000005
0.2 0.04250000000000001
0.25 0.058750000000000004
0.30000000000000004 0.07750000000000001
0.35000000000000003 0.09875000000000002
0.4 0.12250000000000003
0.45 0.14875000000000002
0.5 0.1775
0.55 0.20875000000000005
0.6000000000000001 0.24250000000000005
0.65 0.27875000000000005
0.7000000000000001 0.31750000000000006
0.75 0.35875
0.8 0.4025000000000001
0.8500000000000001 0.4487500000000001
0.9 0.49750000000000005
0.9500000000000001 0.5487500000000001
1. 0.6025
1.05 0.6587500000000001
1.1 0.7175000000000001
1.1500000000000001 0.7787500000000002
1.2000000000000002 0.8425000000000002
1.25 0.90875
1.3 0.9775
1.35 1.04875
1.4000000000000001 1.1225000000000003
1.4500000000000002 1.1987500000000002
1.5 1.2775
1.55 1.3587500000000001
1.6 1.4425000000000003
1.6500000000000001 1.5287500000000003
1.7000000000000002 1.6175000000000004
1.75 1.70875
1.8 1.8025000000000002
1.85 1.8987500000000002
1.9000000000000001 1.9975000000000003
1.9500000000000002 2.0987500000000003
2. 2.2025
2.0500000000000003 2.3087500000000007
2.1 2.4175
2.15 2.5287499999999996
2.2 2.6425000000000005
2.25 2.75875
2.3000000000000003 2.8775000000000004
2.35 2.9987500000000002
2.4000000000000004 3.122500000000001
2.45 3.2487500000000007
2.5 3.3775
2.5500000000000003 3.508750000000001
2.6 3.6425000000000005
2.6500000000000004 3.778750000000001
2.7 3.9175000000000004
2.75 4.05875
2.8000000000000003 4.202500000000001
2.85 4.34875
2.9000000000000004 4.497500000000001
2.95 4.648750000000001
3. 4.8025
3.0500000000000003 4.958750000000001
3.1 5.117500000000001
3.1500000000000004 5.278750000000001
3.2 5.442500000000001
3.25 5.60875
3.3000000000000003 5.777500000000002
3.35 5.94875
3.4000000000000004 6.122500000000001
3.45 6.298750000000001
3.5 6.4775
3.5500000000000003 6.658750000000001
3.6 6.8425
3.6500000000000004 7.028750000000001
3.7 7.217500000000001
3.75 7.40875
3.8000000000000003 7.602500000000001
3.85 7.798750000000001
3.9000000000000004 7.997500000000001
3.95 8.19875
4. 8.4025
4.05 8.60875
4.1000000000000005 8.817500000000003
4.15 9.028750000000002
4.2 9.2425
4.25 9.45875
4.3 9.677499999999998
4.3500000000000005 9.898750000000001
4.4 10.122500000000002
4.45 10.34875
4.5 10.5775
4.55 10.808749999999998
4.6000000000000005 11.042500000000002
4.65 11.27875
4.7 11.517500000000002
4.75 11.75875
4.800000000000001 12.002500000000003
4.8500000000000005 12.248750000000003
4.9 12.497500000000002
4.95 12.748750000000001
5. 13.0025

==> fig/data/1_static/safedistvep.dat <==
0 0. 0.
0 0.1 0.010000000000000002
0 0.2 0.04000000000000001
0 0.30000000000000004 0.09000000000000002
0 0.4 0.16000000000000003
0 0.5 0.25
0 0.6000000000000001 0.3600000000000001
0 0.7000000000000001 0.4900000000000001
0 0.8 0.6400000000000001
0 0.9 0.81
0 1. 1.
1 0. 0.5
1 0.1 0.71
1 0.2 0.9400000000000001
1 0.30000000000000004 1.1900000000000002
1 0.4 1.46
1 0.5 1.75
1 0.6000000000000001 2.0600000000000005
1 0.7000000000000001 2.39
1 0.8 2.74
1 0.9 3.1100000000000003
1 1. 3.5
2 0. 2.
2 0.1 2.41
2 0.2 2.84
2 0.30000000000000004 3.29
2 0.4 3.7600000000000002
2 0.5 4.25
2 0.6000000000000001 4.760000000000001
2 0.7000000000000001 5.290000000000001
2 0.8 5.84
2 0.9 6.41
2 1. 7.
3 0. 4.5
3 0.1 5.11
3 0.2 5.74
3 0.30000000000000004 6.390000000000001
3 0.4 7.0600000000000005
3 0.5 7.75
3 0.6000000000000001 8.46
3 0.7000000000000001 9.190000000000001
3 0.8 9.940000000000001
3 0.9 10.71
3 1. 11.5
4 0. 8.
4 0.1 8.81
4 0.2 9.64
4 0.30000000000000004 10.49
4 0.4 11.36
4 0.5 12.25
4 0.6000000000000001 13.16
4 0.7000000000000001 14.09
4 0.8 15.040000000000001
4 0.9 16.009999999999998
4 1. 17.
5 0. 12.5
5 0.1 13.51
5 0.2 14.54
5 0.30000000000000004 15.59
5 0.4 16.66
5 0.5 17.75
5 0.6000000000000001 18.86
5 0.7000000000000001 19.990000000000002
5 0.8 21.14
5 0.9 22.310000000000002
5 1. 23.5

==> fig/data/2_moving/maxvdist.dat <==
1. 0.6334935835669707
1.05 0.6621010195890542
1.1 0.6902513794827944
1.15 0.7179658963448653
1.2 0.7452642087245942
1.25 0.7721645226849054
1.3 0.7986837585478224
1.35 0.8248376591929905
1.4 0.8506409237782733
1.45 0.8761072877726597
1.5 0.9012496126315676
1.55 0.9260799617308061
1.6 0.9506096688640869
1.65 0.9748493951920137
1.7000000000000002 0.9988091895313399
1.75 1.02249853098714
1.8 1.0459263762750874
1.85 1.0691011973427968
1.9 1.0920310216782974
1.9500000000000002 1.1147234590350101
2. 1.1371857343487914
2.05 1.1594247084516907
2.1 1.1814469119733177
2.1500000000000004 1.203258563695988
2.2 1.2248655901633174
2.25 1.2462736425192449
2.3 1.2674881210600033
2.35 1.2885141827395468
2.4000000000000004 1.3093567606313516
2.45 1.3300205762295234
2.5 1.3505101518636387
2.55 1.370829820121167
2.6 1.39098374141623
2.6500000000000004 1.4109759058979439
2.7 1.4308101469687529
2.75 1.4504901489713697
2.8 1.4700194551792793
2.85 1.4894014752448104
2.9000000000000004 1.5086394921491164
2.95 1.527736669064607
3. 1.546696054900172
3.0500000000000003 1.56552058915029
3.1 1.584213107382172
3.15 1.6027763518027085
3.2 1.621212966691227
3.25 1.6395255080777973
3.3000000000000003 1.6577164478104014
3.35 1.6757881770094132
3.4000000000000004 1.6937430090675372
3.45 1.7115831839019098
3.5 1.7293108701590214
3.5500000000000003 1.746928169097352
3.6 1.764437124376042
3.6500000000000004 1.7818396968157029
3.7 1.799137809202289
3.75 1.8163333203385361
3.8000000000000003 1.8334280345454046
3.85 1.8504237038717912
3.9000000000000004 1.8673220301894318
3.95 1.8841246687705784
4. 1.9008332233052851
4.050000000000001 1.9174492596783574
4.1 1.9339742975364433
4.15 1.9504098148307345
4.2 1.9667572513242289
4.25 1.9830180078297586
4.300000000000001 1.999193443462347
4.35 2.015284903933743
4.4 2.031293662370235
4.45 2.0472210009342073
4.5 2.063068130786942
4.550000000000001 2.078836265050467
4.6 2.0945265711321417
4.65 2.1101401849845196
4.7 2.125678223257862
4.75 2.1411417741283705
4.800000000000001 2.1565318975867567
4.85 2.1718496335583954
4.9 2.18709598277872
4.95 2.2022719486088476
5. 2.217378488243013

==> fig/data/2_moving/maxvep.dat <==
0. 0.8708286933869709
0.05 0.7721645226849054
0.1 0.6761663039293718
0.15000000000000002 0.582817038376273
0.2 0.49208879624434815
0.25 0.40394327646597705
0.30000000000000004 0.31833261302023214
0.35000000000000003 0.2352002480363627
0.4 0.15448202856920631
0.45 0.07610728724325957
0.5 4.016159204893545e-9
0.55 0.
0.6000000000000001 0.
0.65 0.
0.7000000000000001 0.
0.75 0.
0.8 0.
0.8500000000000001 0.
0.9 0.
0.9500000000000001 0.
1. 0.

==> fig/data/2_moving/safedist.dat <==
0. 0.10250000000000001
0.05 0.15875
0.1 0.21750000000000003
0.15000000000000002 0.27875000000000005
0.2 0.3425
0.25 0.40875
0.30000000000000004 0.47750000000000004
0.35000000000000003 0.5487500000000001
0.4 0.6225
0.45 0.69875
0.5 0.7775000000000001
0.55 0.8587500000000001
0.6000000000000001 0.9425000000000001
0.65 1.02875
0.7000000000000001 1.1175000000000002
0.75 1.20875
0.8 1.3025000000000002
0.8500000000000001 1.3987500000000002
0.9 1.4975
0.9500000000000001 1.5987500000000001
1. 1.7025000000000001
1.05 1.80875
1.1 1.9175000000000002
1.1500000000000001 2.0287500000000005
1.2000000000000002 2.1425000000000005
1.25 2.25875
1.3 2.3775000000000004
1.35 2.4987500000000002
1.4000000000000001 2.6225000000000005
1.4500000000000002 2.7487500000000002
1.5 2.8775
1.55 3.00875
1.6 3.1425
1.6500000000000001 3.2787500000000005
1.7000000000000002 3.4175000000000004
1.75 3.55875
1.8 3.7025
1.85 3.8487500000000003
1.9000000000000001 3.9975000000000005
1.9500000000000002 4.148750000000001
2. 4.3025
2.0500000000000003 4.458750000000001
2.1 4.6175
2.15 4.77875
2.2 4.942500000000001
2.25 5.108750000000001
2.3000000000000003 5.277500000000001
2.35 5.44875
2.4000000000000004 5.622500000000001
2.45 5.798750000000001
2.5 5.9775
2.5500000000000003 6.158750000000001
2.6 6.342500000000001
2.6500000000000004 6.528750000000001
2.7 6.7175
2.75 6.90875
2.8000000000000003 7.102500000000001
2.85 7.29875
2.9000000000000004 7.497500000000001
2.95 7.69875
3. 7.9025
3.0500000000000003 8.10875
3.1 8.3175
3.1500000000000004 8.528750000000002
3.2 8.742500000000001
3.25 8.95875
3.3000000000000003 9.177500000000002
3.35 9.39875
3.4000000000000004 9.622500000000002
3.45 9.84875
3.5 10.0775
3.5500000000000003 10.308750000000002
3.6 10.5425
3.6500000000000004 10.778750000000002
3.7 11.017500000000002
3.75 11.25875
3.8000000000000003 11.502500000000001
3.85 11.748750000000001
3.9000000000000004 11.997500000000002
3.95 12.248750000000001
4. 12.5025
4.05 12.75875
4.1000000000000005 13.017500000000002
4.15 13.278750000000002
4.2 13.5425
4.25 13.80875
4.3 14.0775
4.3500000000000005 14.348750000000003
4.4 14.622500000000002
4.45 14.89875
4.5 15.1775
4.55 15.458749999999998
4.6000000000000005 15.742500000000003
4.65 16.028750000000002
4.7 16.317500000000003
4.75 16.60875
4.800000000000001 16.902500000000003
4.8500000000000005 17.198750000000004
4.9 17.497500000000002
4.95 17.798750000000002
5. 18.1025

==> fig/data/2_moving/safedistvep.dat <==
0 0. 0.
0 0.1 0.21000000000000002
0 0.2 0.44000000000000006
0 0.30000000000000004 0.6900000000000002
0 0.4 0.9600000000000001
0 0.5 1.25
0 0.6000000000000001 1.5600000000000003
0 0.7000000000000001 1.8900000000000001
0 0.8 2.24
0 0.9 2.6100000000000003
0 1. 3.
1 0. 1.5
1 0.1 1.9100000000000001
1 0.2 2.34
1 0.30000000000000004 2.79
1 0.4 3.2600000000000002
1 0.5 3.75
1 0.6000000000000001 4.260000000000001
1 0.7000000000000001 4.790000000000001
1 0.8 5.34
1 0.9 5.91
1 1. 6.5
2 0. 4.
2 0.1 4.61
2 0.2 5.24
2 0.30000000000000004 5.890000000000001
2 0.4 6.5600000000000005
2 0.5 7.25
2 0.6000000000000001 7.960000000000001
2 0.7000000000000001 8.690000000000001
2 0.8 9.440000000000001
2 0.9 10.21
2 1. 11.
3 0. 7.5
3 0.1 8.31
3 0.2 9.14
3 0.30000000000000004 9.99
3 0.4 10.86
3 0.5 11.75
3 0.6000000000000001 12.66
3 0.7000000000000001 13.59
3 0.8 14.540000000000001
3 0.9 15.51
3 1. 16.5
4 0. 12.
4 0.1 13.01
4 0.2 14.04
4 0.30000000000000004 15.09
4 0.4 16.16
4 0.5 17.25
4 0.6000000000000001 18.36
4 0.7000000000000001 19.490000000000002
4 0.8 20.64
4 0.9 21.810000000000002
4 1. 23.
5 0. 17.5
5 0.1 18.71
5 0.2 19.94
5 0.30000000000000004 21.19
5 0.4 22.46
5 0.5 23.75
5 0.6000000000000001 25.060000000000002
5 0.7000000000000001 26.39
5 0.8 27.740000000000002
5 0.9 29.11
5 1. 30.5
